Redundancy of information: lowering dimension

Let At denote the set of infinite sequences of effective dimension t. We determine both how close and how far an infinite sequence of dimension s can be from one of dimension t, measured using the Besicovitch pseudometric. We also identify classes of sequences for which these infima and suprema are realized as minima and maxima. When t < s, we find d(X,At) is minimized when X is a Bernoulli p-random, where H(p)=s, and maximized when X belongs to a class of infinite sequences that we call s-codewords. When s < t, the situation is reversed.

==> Mathematica/Best_0.5.txt <==
2.040816326530612e-8	0.11002785767148324
0.00030671792055962676	0.10992618910549451
0.0006134154329559882	0.10982457102581504
0.0012268104577487112	0.10962148618831374
0.002453600507334157	0.10921592084463057
0.004907180606505049	0.10840719988404703
0.009814340804846833	0.10679933687903886
0.0196286612015304	0.10362145906928961
0.040908357085458646	0.09690017374777282
0.06077788357015209	0.09082636463261784
0.08025764881887605	0.08505422093179398
0.10138846915816112	0.07899033153738234
0.12110912009821138	0.07351083518211347
0.1424808261288228	0.06776288701118574
0.16346277092346467	0.0623074221646817
0.18303454631887175	0.05738246989233163
0.20425737680483996	0.05221738979675468
0.22407003789157337	0.04755763856096523
0.24349293774233727	0.04313973930548077
0.26456689268366235	0.03851317173049164
0.2842306782257526	0.03435228325607806
0.305545518858404	0.030012488094811413
0.32647059825508584	0.02592585931155519
0.34598550825253294	0.02227211642778503
0.3671514733405411	0.018485159507813435
0.3869072690293145	0.015121372758670785
0.408314119808649	0.011672276786198421
0.429331209352014	0.008498895470086778
0.44893812949614426	0.0057496624975485865
0.47019610473083556	0.003040618404581534
0.4705062266970146	0.0030035485631508554
0.47081634866319355	0.0029665576069316324
0.4714365925955516	0.002892814238490694
0.47267708046026763	0.002746295408403705
0.4751580561896997	0.002457247699388293
0.48012000764856383	0.0018962257188154682
0.48043012961474285	0.0018619696456897434
0.4807402515809218	0.0018278137570868686
0.48136049551327986	0.0017598064426846969
0.4826009833779959	0.001625038659354944
0.48508195910742796	0.0013607509458046262
0.4900439105662921	0.0008558963811054525
0.49034794251315905	0.0008261314773645928
0.49065197446002606	0.0007965170420816412
0.4912600383537601	0.0007377525880118111
0.492476166141228	0.0006221840850360354
0.4949084217161639	0.00039995842610031975
0.4952124536630309	0.0003731402608374474
0.49551648560989786	0.00034656431188232584
0.49612454950363183	0.0002941860896760069
0.49734067729109976	0.00019295631018454587
0.4976447092379668	0.00016850604172437188
0.49794874118483373	0.00014445841752537065
0.4985568050785677	0.00009775714849542094
0.4988608370254347	0.00007523785244749608
0.49916486897230167	0.00005341392354444663
0.4994689009191686	0.000032477412580109557
0.49977293286603564	0.000012834212014321307
0.5000769648129026	3.970327747592253e-6
0.5003809967597697	0.000022574034157627228
0.5006850287066367	0.000042949406744657065
0.5009890606535036	0.00006436695695433298
0.5012930926003705	0.00008656072311770708
0.5015971245472375	0.00010938527460895993
0.5022051884409715	0.00015658083282942516
0.5025092203878385	0.000180837068175622
0.5028132523347055	0.00020547771247997516
0.5034213162284394	0.00025579483547284016
0.5046374440159074	0.0003599886118769596
0.5049414759627744	0.0003866885360106792
0.5052455079096414	0.00041362538530307226
0.5058535718033753	0.0004681722508448476
0.5070696995908432	0.000579741113833071
0.5095019551657791	0.0008114916594877048
0.5098317848484362	0.0008437089047642873
0.5101616145310931	0.0008761011063884802
0.5108212738964071	0.0009413956172941618
0.5121405926270352	0.0010739324363245519
0.5147792300882912	0.0013461809656676042
0.5200565050108032	0.00191576768441354
0.5306110548558273	0.003137467249566327
0.5503099851466406	0.005648694966240038
0.5716599705280151	0.008643511249855027
0.5926201946734201	0.01181838366571915
0.6121702494195903	0.014968459622161227
0.6333713592563216	0.01857645293292073
0.6531622996938181	0.022116074543327927
0.6725634788953451	0.02574141196226807
0.6936157131874332	0.029845352244821138
0.7132577780802865	0.03383169081174017
0.7345508980637009	0.038323267511339874
0.7544338486478805	0.04267689968745639
0.7739270379960906	0.04709520510920079
0.7950712824348619	0.05205694680612639
0.8148053574743983	0.05684847106431336
0.8361904876044959	0.06221880343949938
0.857185856498624	0.06767478091186532
0.8767710559935172	0.07293194747503268
0.8980073105789717	0.07881989624713517
0.9178333957651912	0.08449806282687417
0.9372697197154413	0.09023979627535099
0.9583570987562524	0.09667220982258401
0.9780343083978288	0.102872078813855
0.9783775220102351	0.10298195626477229
0.9787207356226415	0.1030918941288477
0.9794071628474543	0.10331195126691779
0.9807800172970798	0.10375279238055639
0.9835257261963308	0.10463739161144077
0.9890171439948328	0.1064183364673089
0.9893603576072392	0.10653016868612872
0.9897035712196455	0.10664206272343527
0.9903899984444582	0.1068660364350331
0.9917628528940837	0.10731472768185674
0.9945085617933347	0.108215095751295
0.9948517754057411	0.10832792255936649
0.9951949890181475	0.1084408119224993
0.9958814162429602	0.10866677850128831
0.9972542706925858	0.10911946438552576
0.9975974843049922	0.10923279295000822
0.9979406979173985	0.10934618444664537
0.9986271251422112	0.10957315642670469
0.9989703387546176	0.10968673700552238
0.999313552367024	0.10980038070728637
0.9996567659794304	0.10991408757993046
0.9999999795918367	0.11002785767148324

==> Mathematica/Best_1.txt <==
2.040816326530612e-8	0.49991589928413144
0.00030671792055962676	0.48969016015912953
0.0006134154329559882	0.4854204438841675
0.0009201129453523496	0.4821444952852245
0.0012268104577487112	0.47938302707680464
0.0015335079701450727	0.4769503790282672
0.001840205482541434	0.4747513285377258
0.002453600507334157	0.47084745361819663
0.002760298019730519	0.46908016616739195
0.00306699553212688	0.4674088016171312
0.003680390556919603	0.4643006841132819
0.004907180606505049	0.4587838615003159
0.005213878118901411	0.4575168904944634
0.0055205756312977725	0.4562867980184437
0.006133970656090495	0.45392552081562126
0.0073607607056759405	0.4495351236016208
0.009814340804846833	0.44174477423255404
0.010121038317243194	0.4408436451868698
0.010427735829639555	0.43995616440160984
0.011041130854432278	0.4382198039464156
0.012267920904017723	0.43488723515706723
0.014721501003188616	0.4286928788217389
0.0196286612015304	0.4177086436958172
0.01996115644971678	0.41701780671846855
0.020293651697903155	0.41633278015599046
0.020958642194275914	0.41497959771654497
0.022288623187021427	0.4123370926314358
0.024948585172512458	0.4072823475920324
0.03026850914349452	0.397937792166798
0.0306010043916809	0.3973827463284415
0.03093349963986728	0.3968307731196262
0.03159849013624004	0.39573584969748676
0.03292847112898555	0.39358080071064605
0.035588433114476584	0.3894004795674034
0.040908357085458646	0.38149584412737075
0.04121881843678198	0.381051359564745
0.04152927978810532	0.3806085951807498
0.042150202490751985	0.3797281510548962
0.043392047896045324	0.3779870893472958
0.04587573870663201	0.3745804420445652
0.05084312032780537	0.36804208201570515
0.06077788357015209	0.3558941022341314
0.08025764881887605	0.3347867020918034
0.10138846915816112	0.3147775237704623
0.12110912009821138	0.29804734887320744
0.1424808261288228	0.28152407972727295
0.16346277092346467	0.2665957525433622
0.18303454631887175	0.2536200123155507
0.20425737680483996	0.24042276919244857
0.22407003789157337	0.2288093557922712
0.24349293774233727	0.21800453212219514
0.26456689268366235	0.20685762280823242
0.2842306782257526	0.19694177772490226
0.305545518858404	0.1866706276687447
0.32647059825508584	0.17702679917755443
0.34598550825253294	0.1683926024946576
0.3671514733405411	0.15939011873444436
0.3869072690293145	0.151303502884502
0.408314119808649	0.1428622113099168
0.429331209352014	0.13487906327780047
0.44893812949614426	0.12768750224242242
0.47019610473083556	0.1201541823168156
0.4900439105662921	0.11335589223267191
0.5095019551657791	0.10690131335730589
0.5306110548558273	0.10012412754282397
0.5503099851466406	0.09400238675681688
0.5716599705280151	0.08757995873338553
0.5926201946734201	0.08148202920150156
0.6121702494195903	0.07597338338960444
0.6333713592563216	0.07018901995638287
0.6531622996938181	0.06496267439369073
0.6725634788953451	0.05999788443751729
0.6936157131874332	0.054784677182325325
0.7132577780802865	0.05008130203085425
0.7345508980637009	0.04515529705660873
0.7544338486478805	0.04071615462629971
0.7739270379960906	0.03651376287875566
0.7950712824348619	0.03212287345886256
0.8148053574743983	0.02818269462112331
0.8361904876044959	0.02408683514742259
0.857185856498624	0.020245035268797354
0.8767710559935172	0.016826197613048047
0.8980073105789717	0.013306711327967066
0.9178333957651912	0.010207650438295858
0.9372697197154413	0.007359671853339726
0.9583570987562524	0.004510790982749709
0.9586645551569021	0.004471334232295094
0.9589720115575517	0.004431942077055546
0.959586924358851	0.004353352560208159
0.9608167499614495	0.004196959950117385
0.9632764011666465	0.003887381518210902
0.9681957035770405	0.0032815976182706506
0.9685031599776902	0.0032443522477704468
0.9688106163783399	0.0032071816234344967
0.9694255291796391	0.0031330662504118535
0.9706553547822376	0.0029857508786401456
0.9731150059874347	0.002694883365739109
0.9780343083978288	0.0021291460298301737
0.9783775220102351	0.002090520330501607
0.9787207356226415	0.00205201023123504
0.9794071628474543	0.0019753412816705747
0.9807800172970798	0.0018234413784849503
0.9835257261963308	0.001525690085150745
0.9838689398087372	0.001489067357210795
0.9842121534211435	0.0014525827201128225
0.9848985806459563	0.001380035209615294
0.9862714350955818	0.0012366839813926422
0.9890171439948328	0.0009574906107647677
0.9893603576072392	0.0009233506286221206
0.9897035712196455	0.0008893905601028058
0.9903899984444582	0.0008220259532396092
0.9917628528940837	0.0006896439203393596
0.99210606650649	0.0006570670904824336
0.9924492801188964	0.0006247094128786692
0.9931357073437093	0.000560678645517455
0.9945085617933347	0.0004355812031942872
0.9948517754057411	0.0004049810365846097
0.9951949890181475	0.00037467433394312415
0.9958814162429602	0.00031500110290107864
0.9962246298553665	0.00028566980991644707
0.9965678434677729	0.00025670351016779364
0.9972542706925858	0.00019997368705141047
0.9975974843049922	0.00017227841206695341
0.9979406979173985	0.0001450890787862074
0.9982839115298048	0.00011846660525956458
0.9986271251422112	0.0000924936143459108
0.9989703387546176	0.00006728976482565489
0.999313552367024	0.000043047227988037855
0.9996567659794304	0.00002014018965096959
0.9999828189112164	7.913202172979987e-7

==> Mathematica/Worst_0.5-s.txt <==
2.040816326530612e-8	0.49991589928413144
0.00030671792055962676	0.48969016015912953
0.0006134154329559882	0.4854204438841675
0.0009201129453523496	0.4821444952852245
0.0012268104577487112	0.47938302707680464
0.0015335079701450727	0.4769503790282672
0.001840205482541434	0.4747513285377258
0.002453600507334157	0.47084745361819663
0.002760298019730519	0.46908016616739195
0.00306699553212688	0.4674088016171312
0.003680390556919603	0.4643006841132819
0.004907180606505049	0.4587838615003159
0.005213878118901411	0.4575168904944634
0.0055205756312977725	0.4562867980184437
0.006133970656090495	0.45392552081562126
0.0073607607056759405	0.4495351236016208
0.009814340804846833	0.44174477423255404
0.010121038317243194	0.4408436451868698
0.010427735829639555	0.43995616440160984
0.011041130854432278	0.4382198039464156
0.012267920904017723	0.43488723515706723
0.014721501003188616	0.4286928788217389
0.0196286612015304	0.4177086436958172
0.01996115644971678	0.41701780671846855
0.020293651697903155	0.41633278015599046
0.020958642194275914	0.41497959771654497
0.022288623187021427	0.4123370926314358
0.024948585172512458	0.4072823475920324
0.03026850914349452	0.397937792166798
0.0306010043916809	0.3973827463284415
0.03093349963986728	0.3968307731196262
0.03159849013624004	0.39573584969748676
0.03292847112898555	0.39358080071064605
0.035588433114476584	0.3894004795674034
0.040908357085458646	0.38149584412737075
0.04121881843678198	0.381051359564745
0.04152927978810532	0.3806085951807498
0.042150202490751985	0.3797281510548962
0.043392047896045324	0.3779870893472958
0.04587573870663201	0.3745804420445652
0.05084312032780537	0.36804208201570515
0.06077788357015209	0.3558941022341314
0.08025764881887605	0.3347867020918034
0.10138846915816112	0.3147775237704623
0.12110912009821138	0.29804734887320744
0.1424808261288228	0.2811672723287912
0.16346277092346467	0.2646662379305957
0.18303454631887175	0.24927421673359776
0.20425737680483996	0.23258374026425427
0.22407003789157337	0.21700227699610838
0.24349293774233727	0.20172733743797902
0.26456689268366235	0.18515394260750412
0.2842306782257526	0.16968956097822682
0.305545518858404	0.152926724076604
0.32647059825508584	0.1364704108849977
0.34598550825253294	0.12112311089458898
0.3671514733405411	0.10447735563183479
0.3869072690293145	0.08894061357027813
0.408314119808649	0.07210541623637597
0.429331209352014	0.05557674261249036
0.44893812949614426	0.04015708218980229
0.47019610473083556	0.02343896649476876
0.4705062266970146	0.02319507426830256
0.47081634866319355	0.022951182041836406
0.4714365925955516	0.022463397588904012
0.47267708046026763	0.02148782868303926
0.4751580561896997	0.01953669087130976
0.48012000764856383	0.01563441524785076
0.48043012961474285	0.015390523021384562
0.4807402515809218	0.015146630794918407
0.48136049551327986	0.01465884634198601
0.4826009833779959	0.01368327743612126
0.48508195910742796	0.01173213962439176
0.4900439105662921	0.00782986400093276
0.49034794251315905	0.007590761207435604
0.49065197446002606	0.007351658413938404
0.4912600383537601	0.006873452826944004
0.492476166141228	0.005917041652955291
0.4949084217161639	0.004004219304977866
0.4952124536630309	0.0037651165114806658
0.49551648560989786	0.003526013717983509
0.49612454950363183	0.003047808130989153
0.49734067729109976	0.00209139695700044
0.4976447092379668	0.0018522941635032402
0.49794874118483373	0.0016131913700060839
0.4985568050785677	0.0011349857830117275
0.4988608370254347	0.0008958829895145275
0.49916486897230167	0.0006567801960173711
0.4994689009191686	0.00041767740252021473
0.49977293286603564	0.0001785746090230147
0.5000769648129026	0.000025521348315502013
0.5003809967597697	0.0001263687340544717
0.5006850287066367	0.0002272658081031026
0.5009890606535036	0.0003282126040494715
0.5012930926003705	0.00042920915554046923
0.5015971245472375	0.0005302554962819672
0.5022051884409715	0.0007324976806355188
0.5025092203878385	0.0008336935919552174
0.5028132523347055	0.0009349394279408452
0.5034213162284394	0.0011375810099793632
0.5046374440159074	0.0015434647701580428
0.5049414759627744	0.0016450610342219202
0.5052455079096414	0.0017467074966478063
0.5058535718033753	0.0019501511545774453
0.5070696995908432	0.0023576423720900325
0.5095019551657791	0.0031750482197512447
0.5098317848484362	0.0032861433221871433
0.5101616145310931	0.0033972981647742845
0.5108212738964071	0.0036197872516570695
0.5121405926270352	0.004065484305897621
0.5147792300882912	0.004959764198766536
0.5200565050108032	0.006759950411423535
0.5306110548558273	0.010407514410651533
0.5503099851466406	0.017388588905180746
0.5716599705280151	0.025221187046266913
0.5926201946734201	0.03319609541850754
0.6121702494195903	0.04090514696068931
0.6333713592563216	0.049580310119168
0.6531622996938181	0.05799518039450871
0.6725634788953451	0.06656364500821574
0.6936157131874332	0.07624808993800952
0.7132577780802865	0.08567875491916771
0.7345508980637009	0.09637523185328734
0.7544338486478805	0.10685452931897324
0.7739270379960906	0.11764191590069509
0.7950712824348619	0.12999077962495856
0.8148053574743983	0.14220970055196647
0.8361904876044959	0.1563305289950187
0.857185856498624	0.17124978093382331
0.8767710559935172	0.18631232355690724
0.8980073105789717	0.20421211510059512
0.9178333957651912	0.2228437228569623
0.9372697197154413	0.24360383785564926
0.937599210012954	0.2439830364062936
0.9379287003104666	0.2443632832647477
0.938587680905492	0.24512695492761472
0.9399056420955427	0.24666724745181373
0.9425415644756441	0.2498016283766492
0.9478134092358468	0.25630337268714376
0.9481428995333594	0.2567208278151179
0.9484723898308721	0.25713966130885946
0.9491313704258975	0.25798151589661983
0.9504493316159481	0.25968235503752557
0.9530852539960496	0.26315578422904096
0.9583570987562524	0.2704191157324382
0.9586645551569021	0.2708569677130158
0.9589720115575517	0.2712964996699303
0.959586924358851	0.2721806787859488
0.9608167499614495	0.27397004507752143
0.9632764011666465	0.2776375208192179
0.9681957035770405	0.2853715117220941
0.9685031599776902	0.28587458681375183
0.9688106163783399	0.2863801786909854
0.9694255291796391	0.28739906182635955
0.9706553547822376	0.2894687223209142
0.9731150059874347	0.2937452959364334
0.9780343083978288	0.3029433260122894
0.9783775220102351	0.30362245973776875
0.9787207356226415	0.30430708809207196
0.9794071628474543	0.3056933653353766
0.9807800172970798	0.3085380828834025
0.9835257261963308	0.31455474846601744
0.9838689398087372	0.31534150084269674
0.9842121534211435	0.31613676429434334
0.9848985806459563	0.3177539520548224
0.9862714350955818	0.32110380713248077
0.9890171439948328	0.32835477574316774
0.9893603576072392	0.3293227711433725
0.9897035712196455	0.33030662746478917
0.9903899984444582	0.33232518417375917
0.9917628528940837	0.336592923075513
0.99210606650649	0.33771474010161046
0.9924492801188964	0.33886135853515226
0.9931357073437093	0.3412360389640413
0.9945085617933347	0.34637429755963955
0.9948517754057411	0.34775702771149636
0.9951949890181475	0.34918684052745014
0.9958814162429602	0.3522092762638252
0.9962246298553665	0.3538155063346573
0.9965678434677729	0.3554967639627962
0.9972542706925858	0.3591339543721992
0.9975974843049922	0.3611244981357603
0.9979406979173985	0.3632633341402961
0.9982839115298048	0.3655894555242886
0.9986271251422112	0.36816270585398914
0.9989703387546176	0.3710838193245613
0.999313552367024	0.3745492017972828
0.9996567659794304	0.3790658798864116
0.9999999795918367	0.3898880348457719

==> Mathematica/Worst_s-0.5.txt <==
0.000015355283783083378	0.11002716281941882
0.00030671792055962676	0.11001005214268295
0.0006134154329559882	0.10998982250471492
0.0009201129453523496	0.10996842937384087
0.0012268104577487112	0.10994619993901883
0.0015335079701450727	0.10992330210071292
0.001840205482541434	0.10989984034482225
0.002453600507334157	0.1098514945677481
0.002760298019730519	0.10982670469695491
0.00306699553212688	0.10980154988598584
0.003680390556919603	0.10975024819093648
0.004907180606505049	0.1096441997468498
0.005213878118901411	0.10961705216286688
0.0055205756312977725	0.1095896723138863
0.006133970656090495	0.10953425104225109
0.0073607607056759405	0.10942096747555403
0.009814340804846833	0.10918586385611366
0.010121038317243194	0.10915575758567489
0.010427735829639555	0.10912550288872516
0.011041130854432278	0.1090645595389665
0.012267920904017723	0.10894100878402295
0.014721501003188616	0.10868773586818362
0.0196286612015304	0.10815940842579179
0.01996115644971678	0.10812265691003997
0.020293651697903155	0.10808579159654372
0.020958642194275914	0.10801172403515642
0.022288623187021427	0.10786227068131851
0.024948585172512458	0.10755830473223092
0.03026850914349452	0.10693156267872148
0.040908357085458646	0.1056112323472942
0.06077788357015209	0.10294306311914102
0.08025764881887605	0.10010856778220517
0.10138846915816112	0.09681833013512381
0.12110912009821138	0.09356190633892189
0.1424808261288228	0.08984236131238882
0.16346277092346467	0.08600593262269313
0.18303454631887175	0.0822671483444897
0.20425737680483996	0.07804154439114182
0.22407003789157337	0.07393751103709337
0.24349293774233727	0.06976569498383314
0.26456689268366235	0.06507281217697888
0.2842306782257526	0.06053689647810178
0.305545518858404	0.05544718546488139
0.32647059825508584	0.050273114381839026
0.34598550825253294	0.04528654021395005
0.3671514733405411	0.0396985270521578
0.3869072690293145	0.03431022870429694
0.408314119808649	0.028278290321536587
0.429331209352014	0.02215451657495396
0.44893812949614426	0.01625536377989663
0.47019610473083556	0.009648782401112554
0.4705062266970146	0.009550737963865782
0.47081634866319355	0.009452644980562488
0.4714365925955516	0.009256313255609105
0.47267708046026763	0.008863065928076161
0.4751580561896997	0.008074228963327948
0.48012000764856383	0.006487130669714292
0.48043012961474285	0.006387517594667769
0.4807402515809218	0.006287854985579794
0.48136049551327986	0.00608838103806468
0.4826009833779959	0.0056888373320031355
0.48508195910742796	0.0048873594784829
0.4900439105662921	0.0032747836530846453
0.49034794251315905	0.0031755575175468898
0.49065197446002606	0.0030762827697895373
0.4912600383537601	0.0028775873107380195
0.492476166141228	0.0024796116472323992
0.4949084217161639	0.0016813141616971866
0.4952124536630309	0.0015813063947632267
0.49551648560989786	0.0014812495016157945
0.49612454950363183	0.00128098820620752
0.49734067729109976	0.0008798746624266024
0.4976447092379668	0.0007794729696719155
0.49794874118483373	0.0006790218882689603
0.4985568050785677	0.0004779714272079155
0.4988608370254347	0.00037737198124963844
0.49916486897230167	0.0002767230140426902
0.4994689009191686	0.0001760244922916765
0.49977293286603564	0.0000752763826430275
0.5000769648129026	0.00006051567773188713
0.5003809967597697	0.0002993246699280782
0.5006850287066367	0.0005377441032548208
0.5009890606535036	0.0007757746329444717
0.5012930926003705	0.0010134169125764717
0.5015971245472375	0.0012506715940820586
0.5022051884409715	0.0017240207622265238
0.5046374440159074	0.0036020427682643048
0.5095019551657791	0.00728534363426003
0.5098317848484362	0.007531620635140358
0.5101616145310931	0.007777462249261289
0.5108212738964071	0.008267842409957878
0.5121405926270352	0.009243411993624644
0.5147792300882912	0.011173958737006811
0.5200565050108032	0.014954019549338945
0.5306110548558273	0.02220028777834943
0.5503099851466406	0.03467064711975994
0.5716599705280151	0.04676100458113561
0.5926201946734201	0.05732014444997906
0.6121702494195903	0.06609857413112757
0.6333713592563216	0.07454326092373688
0.6531622996938181	0.08148914881261544
0.6725634788953451	0.08747730000430445
0.6936157131874332	0.09310910113551063
0.693922620451384	0.09318477885904172
0.6942295277153349	0.09326027524724383
0.6948433422432365	0.09341072454413778
0.6960709712990398	0.09370945287914542
0.6985262294106465	0.09429825739760643
0.7034367456338598	0.09544148266659942
0.7132577780802865	0.09759209761379799
0.7135904830800273	0.09766181468022829
0.7139231880797682	0.09773132746844984
0.7145885980792499	0.09786974073035859
0.7159194180782132	0.09814412160121105
0.71858105807614	0.09868312904021546
0.7239043380719936	0.09972234465582146
0.7345508980637009	0.10164718550110574
0.7348615691665787	0.10170030391444314
0.7351722402694565	0.10175325035081217
0.7357935824752122	0.10185862758289414
0.7370362668867234	0.10206732148834016
0.7395216357097458	0.1024764826769004
0.7444923733557907	0.1032620167251252
0.7448030444586684	0.10330966544789293
0.7451137155615463	0.10335714427095856
0.7457350577673019	0.10345159244365926
0.7469777421788131	0.10363845244625546
0.7494631110018356	0.10400403905355228
0.7544338486478805	0.10470276745872703
0.7547384297314463	0.1047441785115429
0.7550430108150121	0.10478542775050873
0.7556521729821437	0.10486744093623583
0.7568704973164069	0.10502952715635579
0.7593071459849331	0.1053459467098181
0.7641804433219856	0.10594782920125714
0.7644850244055514	0.10598407828959958
0.7647896054891172	0.10602016651136935
0.7653987676562488	0.10609186043892495
0.7666170919905119	0.10623331878653705
0.7690537406590381	0.1065085214546157
0.7739270379960906	0.10702809542552004
0.7742574168154464	0.10706183210849984
0.7745877956348022	0.10709537999795657
0.7752485532735138	0.10716190941309035
0.7765700685509371	0.10729270286137367
0.7792130991057835	0.10754522814302946
0.7844991602154763	0.108014020597888
0.7848295390348321	0.10804171406265649
0.7851599178541879	0.10806921847061614
0.7858206754928995	0.10812366002677541
0.7871421907703227	0.10823027342567598
0.789785221325169	0.10843441523095025
0.7950712824348619	0.1088062975945817
0.7953796273573546	0.10882648930232199
0.7956879722798473	0.10884651532559876
0.7963046621248329	0.10888607015037324
0.7975380418148039	0.10896318969224462
0.800004801194746	0.10910945794561637
0.8003131461172388	0.10912699325064328
0.8006214910397316	0.10914436210971849
0.8012381808847171	0.10917860027256213
0.802471560574688	0.10924507681037487
0.80493831995463	0.10937001752535183
0.8052466648771228	0.10938488274639607
0.8055550097996156	0.1093995805580872
0.8061716996446011	0.10942847368369675
0.8074050793345722	0.10948424800832754
0.8098718387145142	0.1095877327448832
0.8101801836370068	0.1095999108705565
0.8104885285594996	0.10961192040798375
0.8111052184044851	0.10963543339248435
0.8123385980944562	0.10968043266981943
0.8148053574743983	0.10976230504060991
0.8151395001326811	0.10977256014091123
0.8154736427909639	0.10978261559789598
0.8161419281075294	0.10980212709039743
0.8174784987406605	0.10983874887317101
0.8178126413989433	0.10984740331990084
0.8181467840572261	0.1098558571049057
0.8188150693737916	0.10987216215432204
0.8201516400069226	0.10990235834388372
0.8204857826652054	0.1099094036796276
0.8208199253234882	0.10991624724591714
0.8214882106400537	0.1099293284889154
0.8218223532983364	0.10993556587134627
0.8221564959566192	0.1099416008957509
0.8228247812731848	0.10995306326560765
0.8231589239314676	0.10995849030487177
0.8234930665897504	0.10996371437371748
0.824161351906316	0.10997355297109308
0.8244954945645988	0.10997816718125732
0.8248296372228816	0.10998257778425449
0.8254979225394471	0.10999078751495185
0.8258320651977298	0.10999458631183075
0.8261662078560126	0.10999818083988197
0.8265003505142954	0.11000157092973063
0.8268344931725782	0.11000475641039974
0.827168635830861	0.11000773710930109
0.8275027784891438	0.11001051285222517
0.8278369211474266	0.11001308346333238
0.8281710638057094	0.11001544876514308
0.8285052064639922	0.11001760857852814
0.828839349122275	0.1100195627226991
0.8291734917805578	0.11002131101519805
0.8295076344388405	0.11002285327188831
0.8298417770971231	0.11002418930694381
0.8301759197554059	0.11002531893283907
0.8305100624136887	0.11002624196033942
0.8308442050719715	0.11002695819849018
0.8311783477302543	0.11002746745460626
0.8315124903885371	0.11002776953426215
0.8318466330468199	0.11002786443835955
0.8321807757051026	0.11002786443835955
0.8328490610216681	0.11002786443835955
0.8335173463382337	0.11002786443835955
0.8348539169713648	0.11002786443835955
0.8361904876044959	0.11002786443835955
0.84668817205156	0.11002786443835955
0.857185856498624	0.11002786443835955
0.8767710559935172	0.11002786443835955
0.8980073105789717	0.11002786443835955
0.9178333957651912	0.11002786443835955
0.9372697197154413	0.11002786443835955
0.9583570987562524	0.11002786443835955
0.9780343083978288	0.11002786443835955
0.9890171439948328	0.11002786443835955
0.9999999795918367	0.11002786443835955

==> Mathematica/f.txt <==
1.020408163265306e-8	1.2975033705751145e-8
0.00015335896027981338	0.00019500409251353392
0.0003067077164779941	0.0003899952099933621
0.0006134052288743556	0.0007799774449530185
0.0012268002536670786	0.0015599419148723313
0.0024535903032525245	0.003119870854710957
0.004907170402423416	0.006239728734388208
0.0098143306007652	0.01247944449374271
0.020454178542729323	0.026008578289505754
0.030388941785076045	0.03864115930646017
0.040128824409438026	0.05102593922989352
0.05069423457908056	0.0644604214303809
0.06055456004910569	0.07699835085205967
0.0712404130644114	0.09058598255079248
0.08173138546173234	0.1039258131560042
0.09151727315943588	0.11636909098240729
0.10212868840241998	0.12986207108586445
0.11203501894578669	0.14245849841051295
0.12174646887116863	0.1548071246416404
0.13228344634183117	0.1682054531498219
0.1421153391128763	0.18070722887919477
0.152772759429202	0.1942587068856217
0.16323529912754292	0.20756238379852754
0.17299275412626647	0.21996950793262476
0.18357573667027055	0.233426334343776
0.19345363451465725	0.24598660797611863
0.2041570599043245	0.2595965838855153
0.214665604676007	0.2729587587013909
0.22446906474807213	0.2854243807384579
0.23509805236541778	0.2989397050525789
0.24502195528314605	0.31155847658789126
0.25475097758288956	0.32392944702968257
0.26530552742791363	0.33735011974852797
0.2751549925733203	0.3498742396885647
0.28582998526400755	0.36344806190565543
0.2927337800379422	0.37222660495481574
0.29305265758896265	0.37263198622781224
0.30608512470979515	0.3886026011700021
0.3166856796281608	0.40074077590503454
0.32658114984690906	0.41139514877257155
0.33628173944767253	0.42121606314056637
0.3468078565937166	0.4311848456315053
0.3566288890401432	0.4398492851660405
0.36727544903185044	0.4485571150201426
0.3772169243239403	0.45605268535339116
0.3869635189980453	0.46281201724814636
0.39753564121743096	0.4694907711024716
0.40740267873719915	0.475116508704456
0.41809524380224794	0.4805561714418649
0.428592928249312	0.4852370578452835
0.4383855279967586	0.48901817606649933
0.43855143623570747	0.48907738769855613
0.4387173444746564	0.48913643805082563
0.4390491609525541	0.4892540549693105
0.4397127939083495	0.48948735403307087
0.44104005981994043	0.4899462160037559
0.4436945916431222	0.4908330182941958
0.4490036552894858	0.49248311194341654
0.44915854658000315	0.4925287838008554
0.44931343787052047	0.4925743157632727
0.4496232204515552	0.4926649600385795
0.4502427856136245	0.49284457023825645
0.45148191593776327	0.49319707918756484
0.4539601765860407	0.4938752665373225
0.45411506787655803	0.49391646602435024
0.45426995916707535	0.49395752588691266
0.45457974174811006	0.49403922677058154
0.4551993069101794	0.49420095339411674
0.45643843723431815	0.4945177078187102
0.4589166978825956	0.4951244350256969
0.45906854416345694	0.4951604495185846
0.4592203904443183	0.49519633005518804
0.4595240830060409	0.49526768928628806
0.46013146812948624	0.4954088005658499
0.46134623837637684	0.49568459585930824
0.4637757788701581	0.4962104887604357
0.46392762515101943	0.4962422198454375
0.4640794714318808	0.49627381717569263
0.4643831639936034	0.496336610595454
0.46499054911704873	0.49646059263500175
0.4662053193639394	0.49670213879711844
0.46863485985772063	0.4971595693774852
0.468799605006477	0.497189349053911
0.4689643501552333	0.4972189714935391
0.469293840452746	0.4972777446882619
0.46995282104777136	0.4973934045186428
0.47127078223782204	0.4976171793464903
0.4739067046179234	0.4980345604307084
0.4740714497666797	0.4980593115681925
0.47423619491543606	0.4980839056588129
0.47456568521294873	0.498132622720884
0.47522466580797407	0.4982281725163591
0.4765426269980248	0.4984117359477511
0.4791785493781262	0.49874872694971595
0.47933227757845104	0.4987671406994765
0.47948600577877587	0.4987854178386677
0.4797934621794255	0.4988215622991763
0.48040837498072475	0.49889221204408685
0.48163820058332324	0.499026955570705
0.48179192878364807	0.4990431839526057
0.48194565698397285	0.49905927577625786
0.4822531133846225	0.49909104976098595
0.48286802618592173	0.49915295916387126
0.4840978517885203	0.49927022435142
0.4842515799888451	0.4992842681526729
0.48440530818916994	0.49929817544134436
0.48471276458981954	0.49932558049145137
0.4853276773911188	0.49937875255482944
0.48655750299371736	0.4994785450893253
0.4867112311940422	0.4994904049907902
0.486864959394367	0.4995021284187008
0.48717241579501663	0.49952516586270923
0.4877873285963159	0.49956960316397725
0.4890171541989144	0.4996519278817856
0.48918876100511755	0.4996627209881933
0.48936036781132075	0.49967334407200237
0.48970358142372716	0.4996940801818024
0.4903900086485399	0.4997335122377311
0.4905616154547431	0.4997429452312301
0.4907332222609463	0.4997522082210437
0.49107643587335265	0.4997702241983075
0.4917628630981654	0.4998042162019962
0.4919344699043686	0.49981228922490284
0.49210607671057177	0.49982019226046936
0.49244929032297813	0.4998354883769912
0.4931357175477909	0.49986404084122116
0.49330732435399405	0.4998707540153141
0.49347893116019725	0.4998772972158456
0.49382214477260367	0.4998898737023514
0.4945085719974164	0.4999129870577851
0.4946801788036196	0.49991834048431616
0.49485178560982274	0.49992352394849937
0.4951949992222291	0.49993338099466755
0.4953666060284323	0.4999380545789749
0.4955382128346355	0.49994255820557987
0.49588142644704186	0.4999510555898862
0.496053033253245	0.4999550493495899
0.4962246400594482	0.49995887315559506
0.49656785367185463	0.4999660109100741
0.49673946047805784	0.4999693248602297
0.496911067284261	0.4999724688600504
0.49725428089666734	0.4999782470116101
0.49742588770287055	0.4999808811647104
0.49759749450907376	0.49998334537019873
0.49776910131527696	0.4999856396286553
0.4979407081214801	0.4999877639406207
0.49811231492768326	0.4999897183065958
0.49828392173388647	0.4999915027270404
0.4984555285400897	0.4999931172023756
0.4986271353462929	0.4999945617329813
0.4987987421524961	0.49999583631919786
0.49897034895869924	0.49999694096132563
0.4991419557649024	0.49999787565962506
0.4993135625711056	0.49999864041431596
0.4994851693773088	0.4999992352255789
0.499656776183512	0.4999996600935537
0.4998283829897152	0.4999999150183405
0.49999998979591836	0.4999999999999998

==> Mathematica/line.txt <==
0.29289322304012144	0.3724293452309031
0.2929567421747118	0.3725101131963055
0.2930202613093021	0.3725908811617079
0.29314729957848273	0.3727524170925128
0.2934013761168441	0.3730754889541225
0.2939095291935667	0.37372163267734193
0.29492583534701206	0.3750139201237808
0.29695844765390267	0.3775984950166586
0.30136561697305164	0.38320244572202383
0.3054807306469973	0.3884350321070232
0.3095151221259301	0.3935649759183153
0.31389145831023063	0.3991297206492171
0.3179757388493279	0.40432310105975305
0.32240196409379296	0.4099512823898988
0.32674746714324504	0.4154768211463371
0.3308009145474939	0.42063099558240974
0.3351963066571105	0.426219970938092
0.3392996431215238	0.4314375819734084
0.34332225739092415	0.4365525504350175
0.3476868163656923	0.4421023198162364
0.3517593196952572	0.4472807248770894
0.3561737677301898	0.45289393085755214
0.3605074935701095	0.4584044942643075
0.36454916376482593	0.46354369335069706
0.36893277866491014	0.4691176933566964
0.37302433791979106	0.47432032904232985
0.3774578418800397	0.47995776564757303
0.38181062364527546	0.48549255967910887
0.38587134976530796	0.49065598939027893
0.3902740205907082	0.4962542200210587
0.39438463577090516	0.5014810863314726
0.3984145287560892	0.5066053100681792
0.402786366446641	0.5121643347244956
0.40686614849198954	0.5173519950604462
0.4112878752427058	0.5229744563160063
0.4156288797984092	0.5284942749978592
0.41967782870890924	0.5336427293593462
0.4240687223247771	0.539225984640443
0.4281675602954417	0.5444378756011741
0.4321856760710933	0.5495471239881977
0.4365457365521127	0.555091173294831
0.4406137413879288	0.5602638582810985
0.4450236909291127	0.5658713441869758
0.4491415848250933	0.5711074657724872
0.453178756526061	0.5762409447842913
0.45755787293239647	0.5818092247157052
0.46164493369352866	0.5870061403267531
0.4660739391600286	0.5926378568574109
0.4704222224315156	0.5981669308143612
0.4744784500577993	0.6033246404509458
0.47887662238945083	0.6089171510071401
0.48298273907589906	0.6141382972429685
0.48700813356733436	0.6192568009050897
0.4913754727641374	0.6248101054868206
0.49545075631573715	0.6299920457481856
0.49552183818226203	0.6300824301303602
0.49559292004878697	0.6301728145125352
0.4957350837818367	0.6303535832768846
0.49601941124793636	0.6307151208055838
0.4965880661801356	0.631438195862982
0.49772537604453404	0.6328843459777783
0.497796457911059	0.6329747303599532
0.49786753977758386	0.6330651147421279
0.4980097035106337	0.6332458835064775
0.4982940309767333	0.6336074210351766
0.4988626859089325	0.6343304960925747
0.4989337677754574	0.6344208804747495
0.49900484964198233	0.6345112648569243
0.4991470133750321	0.6346920336212739
0.4994313408411317	0.635053571149973
0.49950242270765666	0.6351439555321478
0.49957350457418154	0.6352343399143225
0.49971566830723135	0.6354151086786721
0.4997867501737563	0.6355054930608469
0.49985783204028117	0.6355958774430217
0.49992891390680605	0.6356862618251964
0.499999995773331	0.6357766462073713

==> Mathematica/max.txt <==
5.977412628845968e-9	0.
0.00008983559902047788	0.
0.0001796652206283269	0.
0.000359324463844025	0.
0.0007186429502754211	0.
0.0014372799231382133	0.
0.002874553868863798	0.
0.005749101760314967	0.
0.011981780383130086	0.
0.017801429951531094	0.
0.023506921096960284	0.
0.029695995082302255	0.
0.035472040013230115	0.
0.04173166778407076	0.
0.04787713713193959	0.
0.05360957742539431	0.
0.05982560055876181	0.
0.06562859463771518	0.
0.07131743029369675	0.
0.07748984878959109	0.
0.08324923823107132	0.
0.08949221051246432	0.
0.09562102437088552	0.
0.1013368091748926	0.
0.10753617681881246	0.
0.1076265883592735	0.
0.10771699989973452	0.
0.10789782298065656	0.
0.10825946914250067	0.
0.1089827614661889	0.
0.10907317300664993	0.
0.10916358454711096	0.
0.10934440762803302	0.
0.10970605378987712	0.
0.10979646533033816	0.
0.10988687687079918	0.
0.10993446736603382	0.
0.11012126151068527	0.0002816111691135159
0.11024852303264328	0.0006651238505729351
0.11042934611356534	0.0012096389293777543
0.11051975765402636	0.0014817163526882338
0.11061016919448739	0.0017536738133379082
0.11079099227540945	0.0022972291899967523
0.11115263843725355	0.0033829041601748377
0.11187593076094177	0.005548530012669861
0.11332251540831821	0.009857035853200635
0.11342048293065288	0.010147732117682273
0.11351845045298753	0.010438290683524087
0.11371438549765686	0.011018995133629583
0.11410625558699553	0.012178756197751883
0.11488999576567285	0.01449170995212512
0.11645747612302748	0.019091525346566662
0.11959243683773675	0.028188201780146693
0.12574819984418348	0.0456612200094223
0.1314909337962161	0.061512944960000704
0.13771725058816148	0.07822913337659221
0.14353053832569276	0.09341081276239604
0.14922966764025222	0.10790918567436969
0.15541237979472447	0.12322066477586735
0.1611820628947826	0.1371299397928929
0.1674353288347535	0.1518041350418975
0.1735744363517526	0.16581661774682233
0.1793005148143376	0.17854443942901854
0.18551017611683535	0.19198403397622
0.191306808364919	0.2041972112694248
0.19698928219003084	0.2158656379678805
0.20315533885505546	0.22819406155327981
0.20890836646566596	0.23939093439825632
0.21514497691618925	0.25120275830624816
0.22096855831229842	0.26193212263713506
0.2266779812854358	0.27217517579159334
0.23287098709848592	0.2829826032505144
0.23865096385712195	0.2927896729666517
0.24491452345567075	0.30311788345297497
0.2510639246312477	0.31296005444365393
0.2568002967524106	0.3218794889692147
0.2630202517134863	0.3312698588829759
0.2688271776201479	0.3397766712025163
0.27451994510383765	0.34787596372942553
0.2806962954274402	0.3563978279865829
0.2864596166966286	0.3641038800184574
0.28656014163630694	0.3642362018585187
0.2866606665759852	0.3643684523888101
0.28686171645534186	0.3646327395799134
0.28726381621405506	0.36516045890227344
0.28806801573148144	0.36621248064102874
0.2896764147663342	0.3683028829848132
0.2897769397060125	0.36843293026729895
0.2898774646456908	0.36856290671222425
0.2900785145250474	0.3688226471475444
0.2904806142837606	0.3693412786064
0.291284813801187	0.37037514711685504
0.29138533874086525	0.37050406273608694
0.2914858636805436	0.3706329077488717
0.2916869135599002	0.3708903860124311
0.29208901331861337	0.3714044958921089
0.29218953825829164	0.37153284706045553
0.29229006319796996	0.371661127736686
0.29249111307732656	0.37191747766972316
0.2925916380170049	0.37204554695496084
0.2926921629566832	0.3721735458049439
0.2927926878963615	0.37230147423385607
0.2928932128360398	0.37242933225586916
